First Principles based High-precision Modelling and Identification of Piezoelectric Fast Steering Mirror

We establish a high-precision composite model for a piezoelectric fast steering mirror (PFSM) using a Hammerstein structure. A novel asymmetric Bouc-Wen model is proposed to describe the nonlinear rate-independent hysteresis, while a dynamic model is derived to represent the linear rate-dependent component. By analyzing the physical process from the displacement of the piezoelectric actuator to the angle of the PFSM, cross-axis coupling is modeled based on first principles. Given the dynamic isolation of each module on different frequency scales, a step-by-step method for model parameter identification is carried out. Finally, experimental results demonstrate that the identified parameters can accurately represent the hysteresis, creep, and mechanical dynamic characteristics of the PFSM. Furthermore, by comparing the outputs of the identified model with the real PFSM under different excitation signals, the effectiveness of the proposed dual-input dual-output composite model is validated.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

